What is the Value of Censored Data? An Exact Analysis for the Data-driven Newsvendor

We study the offline data-driven newsvendor problem when historical demand is censored by past inventory levels. We introduce a class of policies for which worst-case expected regret over all bounded demand distributions admits an exact finite-dimensional characterization, valid for any sample size and historical inventory design. The dimension depends on the number of distinct inventory levels, rather than the number of observations. This framework yields exact analyses of the sales-as-demand heuristic, the Kaplan-Meier policy, and recent policies from the censored-newsvendor literature. We leverage this reduction to derive sharp insights on the achievable performance of standard inventory policies under demand censoring. In particular, our analysis of the Kaplan-Meier policy shows that while demand censoring fundamentally limits what can be learned from passive sales data, just a small amount of targeted exploration at high inventory levels can substantially improve worst-case guarantees. Finally, we further leverage our reduction to design new policies that push the frontier and substantially improve upon the worst-case regret of known policies, reducing it by up to 40%.

==> Data/figure1_bsaa_pgfplots.csv <==
n,wc_regret_0_0.7,wc_regret_1_0.7,wc_regret_2_0.7,wc_regret_5_0.7,wc_regret_10_0.7,wc_regret_full_info_0.7,wc_regret_0_0.8,wc_regret_1_0.8,wc_regret_2_0.8,wc_regret_5_0.8,wc_regret_10_0.8,wc_regret_full_info_0.8,wc_regret_0_0.9,wc_regret_1_0.9,wc_regret_2_0.9,wc_regret_5_0.9,wc_regret_10_0.9,wc_regret_full_info_0.9
1,0.26414285714924446,0.16000000000000006,,,,0.16000000000000006,0.22050000000000022,0.16000000000000006,,,,0.16000000000000006,0.18677777779102372,0.16000000000000006,,,,0.16000000000000006
5,0.24000000000000005,0.24000000000000005,0.10687977465730011,0.06740630380788043,,0.06740630380788043,0.16000000000000003,0.16000000000000003,0.09122687619924197,0.06740630380788043,,0.06740630380788043,0.0826612021004352,0.0826612021004352,0.07820309960703592,0.06740630380788043,,0.06740630380788043
10,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.06438851589547849,0.03991096321462948,0.03991096321462948,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.05492197948976342,0.03991096321462948,0.03991096321462948,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.0467913027963219,0.03991096321462948,0.03991096321462948
15,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.08027605539315139,0.04192586283021476,0.029690276312231822,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.05394270654469108,0.03752466800533502,0.029690276312231822,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.03784104549584255,0.03343868245454469,0.029690276312231822
20,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.12607281902241887,0.04631861003734667,0.024217743948468304,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.08404870295669402,0.037163747380358936,0.024217743948468304,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.04202458704888722,0.02989777714232973,0.024217743948468304
25,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.057178773859245205,0.020754045706166877,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.03864692467292423,0.020754045706166877,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.026941928864310672,0.020754045706166877
30,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.07709200236011159,0.0183387806510806,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.051406670167469255,0.0183387806510806,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.025721846884440368,0.0183387806510806
35,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.1006000404777459,0.016544540912594594,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.06706674719476757,0.016544540912594594,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.0335334539306431,0.016544540912594594
40,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.12768589637388336,0.015150848598783935,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.08512393092339271,0.015150848598783935,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.04256196547290469,0.015150848598783935
45,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.16076736023538307,0.01403184014358874,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.10717824015692022,0.01403184014358874,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.05358912008454272,0.01403184014358874
50,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.013110133416913824,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.013110133416913824,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.013110133416913824
55,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.012335376198425693,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.012335376198425693,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.012335376198425693
60,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.011673301655444465,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.011673301655444465,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.011673301655444465
65,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.011099726029525362,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.011099726029525362,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.011099726029525362
70,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.010597060193464342,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.010597060193464342,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.010597060193464342
75,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.010152183279650619,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.010152183279650619,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.010152183279650619
80,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.009755093818895003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.009755093818895003,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.009755093818895003
85,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.009398024602311308,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.009398024602311308,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.009398024602311308
90,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.009074844650282887,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.009074844650282887,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.009074844650282887
95,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.008780644784944624,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.008780644784944624,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.008780644784944624
100,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.008511443960030294,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.008511443960030294,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.008511443960030294
105,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.008263977021299723,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.008263977021299723,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.008263977021299723
110,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.008035538600626424,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.008035538600626424,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.008035538600626424
115,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.007823866460133914,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.007823866460133914,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.007823866460133914
120,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.007627053078328152,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.007627053078328152,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.007627053078328152
125,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.007443477766457248,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.007443477766457248,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.007443477766457248
130,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.007271753927181107,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.007271753927181107,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.007271753927181107
135,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.007110687640739065,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.007110687640739065,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.007110687640739065
140,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006959244818801542,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006959244818801542,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006959244818801542
145,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006816524916338451,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006816524916338451,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006816524916338451
150,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006681739714400533,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006681739714400533,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006681739714400533
155,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006554196060506037,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006554196060506037,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006554196060506037
160,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006433281727575055,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006433281727575055,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006433281727575055
165,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.0063184537476672015,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.0063184537476672015,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.0063184537476672015
170,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006209228727229932,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006209228727229932,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006209228727229932
175,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006105174759113034,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006105174759113034,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006105174759113034
180,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.006005904631165539,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.006005904631165539,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.006005904631165539
185,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.005911070092347236,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.005911070092347236,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.005911070092347236
190,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.005820356989255906,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.005820356989255906,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.005820356989255906
195,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.005733481120303382,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.005733481120303382,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.005733481120303382
200,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.24000000000000005,0.005650184687210008,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.16000000000000003,0.005650184687210008,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.08000000000000002,0.005650184687210008


==> Data/figure2_km_pgfplots.csv <==
n,wc_regret_0_0.7,wc_regret_1_0.7,wc_regret_2_0.7,wc_regret_5_0.7,wc_regret_10_0.7,wc_regret_full_info_0.7,wc_regret_0_0.8,wc_regret_1_0.8,wc_regret_2_0.8,wc_regret_5_0.8,wc_regret_10_0.8,wc_regret_full_info_0.8,wc_regret_0_0.9,wc_regret_1_0.9,wc_regret_2_0.9,wc_regret_5_0.9,wc_regret_10_0.9,wc_regret_full_info_0.9
1,0.16000000429153857,0.16000000000000006,,,,0.16000000000000006,0.1600000076293992,0.16000000000000006,,,,0.16000000000000006,0.16000000381470245,0.16000000000000006,,,,0.16000000000000006
5,0.08948182749379247,0.06740630820960469,0.06740630820960469,0.06740630380788043,,0.06740630380788043,0.08134578040675848,0.0674063118117536,0.0674063118117536,0.06740630380788043,,0.06740630380788043,0.0740652095598499,0.0674063078095656,0.0674063078095656,0.06740630380788043,,0.06740630380788043
10,0.07343179385117478,0.05332557635592756,0.04226828569153269,0.03991096559498841,0.03991096321462948,0.03991096321462948,0.06119834322476445,0.04867365495348231,0.04145144515681712,0.03991097072716465,0.03991096321462948,0.03991096321462948,0.05011714495658291,0.04421316649024925,0.040667933462102554,0.039910966970732445,0.03991096321462948,0.03991096321462948
15,0.0679849653996055,0.04911452865666497,0.038130985365970364,0.029690285453629933,0.029690285453629933,0.029690276312231822,0.05397586670557579,0.04236118929571761,0.035253160541081616,0.02969028240625446,0.02969028240625446,0.029690276312231822,0.04130521491895956,0.03589995110443636,0.03244315879392433,0.029690285869630493,0.029690285869630493,0.029690276312231822
20,0.06531914159812417,0.04800000429153454,0.03624551641226039,0.024295742899590758,0.02421775142879682,0.024217743948468304,0.05024000060630991,0.039119053720445156,0.03213558906011671,0.024264046649875085,0.024217748935297982,0.024217743948468304,0.03662909314495947,0.03150222218442964,0.028130860569663296,0.02423857894423261,0.024217750703796212,0.024217743948468304
25,0.06377708460877336,0.04800000429153454,0.03518664432654022,0.02250383303711111,0.020754051778652444,0.020754045706166877,0.047954411787439886,0.037142634935070404,0.030240698054025503,0.021912979685885233,0.020754049754253778,0.020754045706166877,0.033694220498940025,0.028746657837292803,0.025434714716172795,0.021330366360148862,0.020754054614804486,0.020754045706166877
30,0.0627947574098571,0.04800000429153454,0.03453019181112174,0.0211944225507308,0.018338787438155743,0.0183387806510806,0.0464135170727528,0.035812375632963085,0.028966103590481535,0.0202327138865243,0.01833878517571789,0.0183387806510806,0.03166417091056643,0.026842228344861416,0.02357369376586149,0.019281623960736526,0.01833878737420019,0.0183387806510806
35,0.06212838688610755,0.04800000429153454,0.03409749507131025,0.020384932887070426,0.016544546825581572,0.016544540912594594,0.04530670940428545,0.03485731252938783,0.0280502071471112,0.01909258431466623,0.016544544854562228,0.016544540912594594,0.030167938087340664,0.025438985395949503,0.022203366130592154,0.017813360308958172,0.01654454614519624,0.016544540912594594
40,0.06165594693847521,0.04800000429153454,0.03380073548613013,0.02022189554444034,0.015352297318600031,0.015150848598783935,0.044475425358988435,0.03413980366661588,0.02736079410455448,0.018165439091457732,0.01528342261227313,0.015150848598783935,0.029014696962514575,0.024357322846679193,0.021147375872914268,0.01665184596454469,0.015216445315189113,0.015150848598783935
45,0.06130984848313558,0.04800000429153454,0.03359196303869132,0.02022189554444034,0.014682817442778604,0.01403184014358874,0.043830076304615904,0.033582338105228364,0.02682372439578118,0.017493523462479295,0.014463274799348209,0.01403184014358874,0.028095815499002533,0.023495141957284162,0.020305654659180206,0.015754966700412525,0.014246525879757395,0.01403184014358874
50,0.06104984152220178,0.04800000429153454,0.0334428685064086,0.02022189554444034,0.0140659949709282,0.013110133416913824,0.043316133067686106,0.033137915297456084,0.026394124190883935,0.016906066554861546,0.013744809355532761,0.013110133416913824,0.02734467820633764,0.022789932333458152,0.019617029709228788,0.014999121827276094,0.01342643927471216,0.013110133416913824
55,0.060850567376194965,0.04800000429153454,0.03333579142750381,0.02022189554444034,0.013718119060360743,0.012335376198425693,0.04289846939399693,0.0327762820397197,0.02604322198507509,0.016467117325682568,0.013253898601543223,0.012335376198425693,0.02671803647508679,0.022201157758435033,0.01904187794854979,0.014390598511552256,0.012793289756557316,0.012335376198425693
60,0.06069533453006195,0.04800000429153454,0.03325912663019792,0.02022189554444034,0.013117644948449735,0.011673301655444465,0.042553411366232426,0.03247711514984772,0.025751709125743413,0.01605824774339386,0.012633226992110471,0.011673301655444465,0.026186546830811938,0.02170133506716287,0.018553350695656196,0.01385372239760599,0.012152051231221827,0.011673301655444465
65,0.06057277426402599,0.04800000429153454,0.03320501051506517,0.02022189554444034,0.012916112802274067,0.011099726029525362,0.042264426112886784,0.03222623560799093,0.025506113396029744,0.015747865889659027,0.012306276608730743,0.011099726029525362,0.025729532351249317,0.02127111131323613,0.018132583434264635,0.0134098829918435,0.011701209301108474,0.011099726029525362
70,0.06047490804174093,0.04800000429153454,0.03316791154949981,0.02022189554444034,0.012566372051063902,0.010597060193464342,0.0420196061679634,0.032013429269713574,0.025296781592880787,0.01544980013730237,0.01190616478972558,0.010597060193464342,0.025331995940736117,0.020896461711207074,0.017765901366168648,0.013008041980635272,0.011250062199898814,0.010597060193464342
75,0.060396013174340894,0.04800000429153454,0.033143874157300204,0.02022189554444034,0.012302469274473203,0.010152183279650619,0.04181016199450715,0.032000007629394624,0.025116557003154252,0.015215771351043449,0.011581025801998374,0.010152183279650619,0.02498277208201757,0.020566952111101194,0.017443119634297802,0.012666627660876511,0.010864675317078581,0.010152183279650619
80,0.06033187667552111,0.04800000429153454,0.03312997255528136,0.02022189554444034,0.01203452858700795,0.009755093818895003,0.04162946796913961,0.032000007629394624,0.02496007315174357,0.014987929871165803,0.011270121672963937,0.009755093818895003,0.02467336388539828,0.020274647434802916,0.017156533318782002,0.012352644530988676,0.01051070392298017,0.009755093818895003
85,0.06027934473136078,0.04800000429153454,0.0331240230412515,0.02022189554444034,0.011973291344978218,0.009398024602311308,0.041472408499353824,0.032000007629394624,0.024823191222933312,0.014807389423810784,0.011067291128058314,0.009398024602311308,0.024397207511598466,0.02001339031276775,0.016900158252703436,0.0120818384579234,0.01023027482577298,0.009398024602311308
90,0.060236060895003087,0.04800000429153454,0.033124381096925656,0.02022189554444034,0.011973291344978218,0.009074844650282887,0.04133502611646952,0.032000007629394624,0.024702681881862667,0.014625825706291192,0.010767711559846365,0.009074844650282887,0.024149103481927028,0.019778368929905116,0.016669280182591534,0.011827937031405564,0.00991923154323734,0.009074844650282887
95,0.060200192985234255,0.04800000429153454,0.033129743285367864,0.02022189554444034,0.011973291344978218,0.008780644784944624,0.041214148935207376,0.032000007629394624,0.024595985857657186,0.014481195832876081,0.010610906194478582,0.008780644784944624,0.02392491384120023,0.01956569086520696,0.0164601390934505,0.01160651512070131,0.009693132546346205,0.008780644784944624
100,0.06017031367898564,0.04800000429153454,0.033139123566469746,0.02022189554444034,0.011973291344978218,0.008511443960030294,0.04110725123758832,0.032000007629394624,0.024501046023498712,0.014335462801829233,0.010396966220690815,0.008511443960030294,0.023721288006981627,0.0193722389594371,0.016269694872179854,0.011397519514973675,0.009451705440633748,0.008511443960030294
105,0.06014531126880205,0.04800000429153454,0.03315173324520158,0.02022189554444034,0.011973291344978218,0.008263977021299723,0.04101227971927086,0.032000007629394624,0.024416190020614115,0.01421543723978856,0.010216680121821546,0.008263977021299723,0.023535482177656674,0.019195452288222947,0.016095463220240306,0.01121179468266813,0.00923752821890191,0.008263977021299723
110,0.06012430787969073,0.04800000429153454,0.033166941027845266,0.02022189554444034,0.011973291344978218,0.008035538600626424,0.0409275603918147,0.032000007629394624,0.02434004452572742,0.014095268948118782,0.010056348309045591,0.008035538600626424,0.023365226660350378,0.01903321281729378,0.015935378944887123,0.01103596497495281,0.009043181092455744,0.008035538600626424
115,0.06010659578281131,0.04800000429153454,0.033184238042451956,0.02022189554444034,0.011973291344978218,0.007823866460133914,0.040851708355250656,0.032000007629394624,0.024271485971838317,0.013995904494325792,0.009942728183245106,0.007823866460133914,0.023208629904458898,0.01888375928863743,0.015787743054024358,0.010878505288303905,0.008880037566128781,0.007823866460133914
120,0.06009160927858524,0.04800000429153454,0.033203213777718676,0.02022189554444034,0.011973291344978218,0.007627053078328152,0.04078354518612356,0.032000007629394624,0.02420955213248235,0.013894070374746865,0.009753962136291011,0.007627053078328152,0.023064096457647013,0.018745598003762545,0.015651095849109967,0.01072767511683412,0.0086875691053196,0.007627053078328152
125,0.06007889028278719,0.04800000429153454,0.033223545883550996,0.02022189554444034,0.011973291344978218,0.007443477766457248,0.0407221048428088,0.032000007629394624,0.024153438421448185,0.013809718105108426,0.009657485679754902,0.007443477766457248,0.02293028178968994,0.018617478407147798,0.01552421063759927,0.010591809799646563,0.008546993537049255,0.007443477766457248
130,0.060068067748626025,0.04800000429153454,0.03324495472599471,0.02022189554444034,0.011973291344978218,0.007271753927181107,0.04066657633720828,0.032000007629394624,0.02410248545265965,0.013724074072165205,0.009541400652207014,0.007271753927181107,0.022806026018013834,0.018498312812048407,0.015406066589328186,0.010461624350323568,0.00840311891877195,0.007271753927181107
135,0.06005883513585423,0.04800000429153454,0.033267209015234334,0.02022189554444034,0.011973291344978218,0.007110687640739065,0.04061624624025365,0.032000007629394624,0.02405610040103583,0.013650643254272366,0.009423055540676633,0.007110687640739065,0.022690336356852213,0.01838719213619926,0.015295738412807146,0.010342533210591491,0.008263212081516416,0.007110687640739065
140,0.06005093782654744,0.04800000429153454,0.03329014170962199,0.02022189554444034,0.011973291344978218,0.006959244818801542,0.040570515874531005,0.032000007629394624,0.024013781839857244,0.013577059461584886,0.009313899636357276,0.006959244818801542,0.02258236260350562,0.018283301548766093,0.015192465441220918,0.010228531615861186,0.008132887617788779,0.006959244818801542
145,0.060044167770460115,0.04800000429153454,0.033313583836154494,0.02022189554444034,0.011973291344978218,0.006816524916338451,0.04052887718962569,0.032000007629394624,0.02397510968382059,0.01351396648279329,0.009240478524223212,0.006816524916338451,0.022481357368720357,0.018185957209231215,0.015095566221947687,0.010123819922062549,0.00802432961486775,0.006816524916338451
150,0.06003835836278291,0.04800000429153454,0.03333740448331991,0.02022189554444034,0.011973291344978218,0.006681739714400533,0.040490885031286276,0.032000007629394624,0.023939711474848233,0.013481268765851491,0.009122738821400696,0.006681739714400533,0.022386667475284484,0.01809454965788702,0.015004454553831112,0.010022686321091767,0.007898334433984753,0.006681739714400533
155,0.060033351323802504,0.04800000429153454,0.03336150108465872,0.02022189554444034,0.011973291344978218,0.006554196060506037,0.040456146197432256,0.032000007629394624,0.0239072581667211,0.013481268765851491,0.00905812395130799,0.006554196060506037,0.02229772329338094,0.018008537138315853,0.014918609503695522,0.00992948605459709,0.007801754456590325,0.006554196060506037
160,0.060029034359283334,0.04800000429153454,0.03338579180337233,0.02022189554444034,0.011973291344978218,0.006433281727575055,0.04042432958095004,0.032000007629394624,0.023877467061575893,0.013481268765851491,0.008973712794854522,0.006433281727575055,0.022214025741275283,0.017927456623013375,0.014837581483051811,0.0098396316303205,0.007699037050456169,0.006433281727575055
165,0.0600253103621008,0.04800000429153454,0.03341018528354681,0.02022189554444034,0.011973291344978218,0.0063184537476672015,0.040395131464522435,0.032000007629394624,0.02385008212943675,0.013481268765851491,0.008889454293950378,0.0063184537476672015,0.022135129797685563,0.01785090028919125,0.014760953179991449,0.009755750928654957,0.00759937444796785,0.0063184537476672015
170,0.06002208385850086,0.04800000429153454,0.03343463660013497,0.02022189554444034,0.011973291344978218,0.006209228727229932,0.040368297230192515,0.032000007629394624,0.02382489663009623,0.013481268765851491,0.008823669704284921,0.006209228727229932,0.022060631759930196,0.017778484179176757,0.014688387084141108,0.009675073782989863,0.00751172575668439,0.006209228727229932
175,0.06001928903940354,0.04800000429153454,0.033459075142440446,0.02022189554444034,0.011973291344978218,0.006105174759113034,0.04034359902711617,0.032000007629394624,0.023801701284005102,0.013481268765851491,0.008769542532063688,0.006105174759113034,0.02199017665428649,0.017709889015602057,0.01461954161691779,0.009599599869799238,0.007432178020850018,0.006105174759113034
180,0.060016864782095704,0.04800000429153454,0.03348346826672931,0.02022189554444034,0.011973291344978218,0.006005904631165539,0.04032083575151946,0.032000007629394624,0.023780325145512402,0.013481268765851491,0.008680197281387437,0.006005904631165539,0.021923457418407847,0.017644814730863028,0.014554145326765537,0.009526435290777806,0.0073381107667031525,0.006005904631165539
185,0.060014761709529955,0.04800000429153454,0.0335077730051686,0.02022189554444034,0.011973291344978218,0.005911070092347236,0.04029982518616355,0.032000007629394624,0.02376061872585971,0.013481268765851491,0.008632719791966085,0.005911070092347236,0.02186019268666878,0.017582992727858477,0.014491928986471512,0.00945789344620416,0.00726650602030623,0.005911070092347236
190,0.06001293288478644,0.04800000429153454,0.033531956291548294,0.02022189554444034,0.011973291344978218,0.005820356989255906,0.04028040789489159,0.032000007629394624,0.02374243519893748,0.013481268765851491,0.008580192681232874,0.005820356989255906,0.02180012170728215,0.017524199023388417,0.01443266455006209,0.009391615799950416,0.007194698085498952,0.005820356989255906
195,0.060011340334511595,0.04800000429153454,0.03355599846651782,0.02022189554444034,0.011973291344978218,0.005733481120303382,0.04026244164693591,0.032000007629394624,0.023725651283100602,0.013481268765851491,0.008517566743765406,0.005733481120303382,0.02174301256028326,0.017468203380986026,0.014376147236550877,0.009328835269307936,0.007119871903911089,0.005733481120303382
200,0.060009952056238276,0.04800000429153454,0.03357987034516277,0.02022189554444034,0.011973291344978218,0.005650184687210008,0.04024580206844883,0.032000007629394624,0.023710164115257924,0.013481268765851491,0.00846149045695492,0.005650184687210008,0.02168866556513221,0.017414818255930112,0.01432218775366108,0.009268281021061149,0.007050035157223228,0.005650184687210008


==> Data/figure3_m0.csv <==
n,BSAA,KM,FCZ,RCNplus
10,0.21999999999999997,0.061198335566658005,0.061198335566658005,0.2554131604611539
15,0.21999999999999997,0.05397585897704424,0.05397585897704424,0.17343064485925125
20,0.21999999999999997,0.050239992765319916,0.05023999276531991,0.12020208565993545
30,0.21999999999999997,0.04641351249992672,0.04641351249992672,0.0740831287553271
40,0.21999999999999997,0.044475418201498314,0.044475418201498314,0.04975246518179963
60,0.21999999999999997,0.04255340634399796,0.04255340634399796,0.044794189433141104
100,0.21999999999999997,0.041107243679969596,0.041107243679969596,0.04355698205999701


==> Data/figure3_m1.csv <==
n,BSAA,KM,FCZ,RCNplus
10,0.15999999999999998,0.04867364855686174,0.04867364855686174,0.3374382379672552
15,0.1606283531297949,0.04236118361156942,0.0423611836115694,0.24664500374963044
20,0.16277567887757716,0.03911904883529059,0.03911904883529058,0.2020653699014305
30,0.16788103057344905,0.035812371722537956,0.035812371722537956,0.16860921289202646
40,0.17252050533253416,0.03413979474323176,0.03413979474323177,0.1612129030671796
60,0.17974320251023748,0.032477112241177455,0.03247711224117747,0.16007628302819274
100,0.18883193925759964,0.031999999999999515,0.031999999999999515,0.1600067254259135


==> Data/figure3_m2.csv <==
n,BSAA,KM,FCZ,RCNplus
10,0.15999999999999998,0.04145143769557617,0.041414414569654376,0.33743824165874636
15,0.15999999999999998,0.03525315760912086,0.03526771937284334,0.21768182556436252
20,0.15999999999999998,0.0321355844144183,0.03213610725610842,0.16010559130735325
30,0.15999999999999998,0.028966097266776757,0.028966102007150156,0.11093685582233767
40,0.15999999999999998,0.027360792745375326,0.027360792785292347,0.08797564094114525
60,0.1622216510791007,0.025751700307978076,0.025751700307980577,0.07676603721842884
100,0.17492783737037376,0.024501037616009295,0.02450103761600929,0.07590624120871087


==> Data/figure3_m5.csv <==
n,BSAA,KM,FCZ,RCNplus
10,0.06678972100386014,0.039910963214268944,0.03992363392115383,0.42041978889183823
15,0.07234418963031766,0.029690276311457996,0.02969840807363954,0.23991678546054468
20,0.0916315018975978,0.024264040289284236,0.02421945309875042,0.1573239616276521
30,0.15999999999999998,0.020232705857316513,0.020139307500522195,0.09939632111459014
40,0.15999999999999998,0.018165430224396935,0.018056002188461068,0.07768850208932876
60,0.15999999999999998,0.016058238905622503,0.01597042431502543,0.06983067078830957
100,0.15999999999999998,0.01433545481183423,0.014296306602527748,0.0674503393880064


==> Data/new_policy_m0.csv <==
n,lp,km,improvement_pct,iid,class_lower,lp_regret_lower,km_regret_lower,certified_gap
1,0.09450931203865096,0.16000007629394608,40.93167645509639,0.08888888888888886,0.09450919556360302,0.09450922257475672,0.15999999046325603,1.1647504793987907e-07
10,0.03200043233910598,0.061198354803001745,47.71028641117791,0.02190690658907362,0.03199999999999999,0.032000421540120186,0.06119833164652616,4.323391059948834e-07
20,0.0320008112364141,0.05024001210397606,36.30407146160975,0.015353512411401544,0.03199999999999999,0.032000763463676266,0.05023996348075351,8.112364141138474e-07
30,0.032000362429829496,0.046413572041125395,31.05375469784959,0.012496161446039131,0.031999999999999994,0.03200035430387383,0.046413495455178075,3.6242982950213115e-07
40,0.03200000000000617,0.04447542535899002,28.05011701691751,0.010804320611870777,0.031999999992812354,0.03200000000000616,0.044475402423559615,7.193814988148973e-12
50,0.032000000000000396,0.043316133067688195,26.124447095341342,0.009654090762853096,0.03199999999999999,0.03200000000000039,0.043316088667787765,4.093947403305265e-16


==> Data/new_policy_m1.csv <==
n,lp,km,improvement_pct,iid,class_lower,lp_regret_lower,km_regret_lower,certified_gap
1,0.08888891243640382,0.1600000381469734,44.44442641587708,0.08888888888888886,0.08888888594544954,0.08888888594544957,0.15999999046325603,2.6490954277424986e-08
10,0.022999854203024243,0.048673688142963675,52.74678299186441,0.02190690658907362,0.022999034954731153,0.02299983047629911,0.04867362617674129,8.192482930900747e-07
20,0.01777833686253083,0.03911905372044613,54.55317618190311,0.015353512411401544,0.017777768358768185,0.017778239023780777,0.039118986474587294,5.685037626455837e-07
30,0.01777782031524138,0.035812372033491226,50.358438072134156,0.012496161446039131,0.017777768358768188,0.017777768358768226,0.03581237097469725,5.19564731932265e-08
40,0.017777811778106844,0.03413981392761337,47.92640514516867,0.010804320611870777,0.01777776826273468,0.017777768358768563,0.03413978202900553,4.3515372163266404e-08
50,0.017778668272010766,0.033137908290570256,46.349318508923595,0.009654090762853096,0.017777768340129004,0.017778601024770142,0.03313782374780805,8.999318817613789e-07


==> Data/new_policy_m2.csv <==
n,lp,km,improvement_pct,iid,class_lower,lp_regret_lower,km_regret_lower,certified_gap
10,0.02220412746804831,0.0414514673226391,46.433354292670494,0.02190690658907362,0.02220402064265447,0.02220403191753499,0.04145140539387952,1.0682539383979896e-07
20,0.016192924303101496,0.03213558906011768,49.61055650103763,0.015353512411401544,0.016192299251768943,0.016192831239072968,0.03213554899338182,6.250513325534169e-07
30,0.01373663397119364,0.028966103590482205,52.57682308163277,0.012496161446039131,0.013735883236024572,0.013736535554466672,0.028966077061516687,7.50735169066999e-07
40,0.012165795298749785,0.027360794104555417,55.53565218442767,0.010804320611870777,0.01216564603417594,0.012165713022612814,0.02736078655468118,1.4926457384510652e-07
50,0.01105793724145278,0.026394115146876222,58.10453220336939,0.009654090762853096,0.01105739925268624,0.011057908705994816,0.026394113308700437,5.379887665392381e-07


==> Data/new_policy_m5.csv <==
n,lp,km,improvement_pct,iid,class_lower,lp_regret_lower,km_regret_lower,certified_gap
10,0.021907237525956982,0.039910971149927955,45.109677321983355,0.02190690658907362,0.021906315567105757,0.02190722889808006,0.03991092866125699,9.219588512250633e-07
20,0.015440916333592456,0.02426404563833348,36.36295695588607,0.015353512411401544,0.015440114176935716,0.015440847031548608,0.024264038042887445,8.02156656740799e-07
30,0.012747487508930455,0.02023272976681566,36.99553829174026,0.012496161446039131,0.012746635855828872,0.012747482328694219,0.020232674263542343,8.516531015828611e-07
40,0.011178550927001964,0.018165494006424754,38.462404855871824,0.010804320611870777,0.011178324050364494,0.011178476505408798,0.01816540100538623,2.268766374699527e-07
50,0.010166498180559666,0.016906063288690137,39.864754636739676,0.009654090762853096,0.010165677023554219,0.010166456758463905,0.01690605587313509,8.211570054466462e-07


==> Data/psi_curves.csv <==
t,psi0,psi1,psi2,psi3,psi4,psi5,q,n_total
0.0,0.0,0.0,0.0,0.0,0.0,0.9,0.9,19
0.01,0.0,0.0,0.0,0.0,0.0,0.89,0.9,19
0.02,0.0,0.0,0.0,0.0,0.0,0.88,0.9,19
0.03,0.0,0.0,0.0,0.0,0.0,0.87,0.9,19
0.04,0.0,0.0,0.0,0.0,0.0,0.86,0.9,19
0.05,0.0,0.0,0.0,0.0,0.0,0.85,0.9,19
0.06,0.0,0.0,0.0,0.0,1.1102230246251565e-16,0.8400000000000001,0.9,19
0.07,0.0,0.0,0.0,1.1102230246251565e-16,7.771561172376096e-16,0.8300000000000001,0.9,19
0.08,0.0,0.0,0.0,4.440892098500626e-16,4.9960036108132044e-15,0.8200000000000001,0.9,19
0.09,0.0,0.0,2.220446049250313e-16,2.4424906541753444e-15,2.5424107263916085e-14,0.81,0.9,19
0.1,0.0,1.1102230246251565e-16,1.2212453270876722e-15,1.1657341758564144e-14,1.0880185641326534e-13,0.8,0.9,19
0.11,1.1102230246251565e-16,6.661338147750939e-16,5.551115123125783e-15,4.7406523151494184e-14,4.0378811405616943e-13,0.79,0.9,19
0.12,3.3306690738754696e-16,2.7755575615628914e-15,2.1760371282653068e-14,1.7064127888488656e-13,1.3339329640871256e-12,0.78,0.9,19
0.13,1.4432899320127035e-15,1.0547118733938987e-14,7.638334409421077e-14,5.537792446830281e-13,3.9959147102308634e-12,0.77,0.9,19
0.14,5.329070518200751e-15,3.6193270602780103e-14,2.4436008771999695e-13,1.6434631433526192e-12,1.101241320355939e-11,0.76,0.9,19
0.15,1.8096635301390052e-14,1.141309269314661e-13,7.192024753521764e-13,4.515832152662824e-12,2.8244184768766445e-11,0.75,0.9,19
0.16,5.639932965095795e-14,3.3373304120232206e-13,1.9712009802219654e-12,1.1602940830357511e-11,6.803968499724533e-11,0.74,0.9,19
0.17,1.6364687382974807e-13,9.124923039394162e-13,5.07260899951234e-12,2.8104629734571063e-11,1.551196948668121e-10,0.73,0.9,19
0.18,4.4642067820177544e-13,2.351341343853619e-12,1.2346013100739128e-11,6.460587620438218e-11,3.367922607466767e-10,0.72,0.9,19
0.19,1.1518563880486e-12,5.747069486972123e-12,2.858913106251748e-11,1.4173862084021494e-10,7.000418023039856e-10,0.71,0.9,19
0.2,2.825850664578411e-12,1.3395506925917289e-11,6.330780344399045e-11,2.981888069797378e-10,1.3991935388091292e-09,0.7,0.9,19
0.21,6.625366921753084e-12,2.991185077405589e-11,1.3463941073155183e-10,6.040065114731874e-10,2.699395595939791e-09,0.6900000000000001,0.9,19
0.22,1.490618739552474e-11,6.424127896309528e-11,2.760334183449231e-10,1.1820963097264325e-09,5.043159445605738e-09,0.68,0.9,19
0.23,3.229938538851229e-11,1.3315548663683785e-10,5.472986508436861e-10,2.24200236154104e-09,9.149761948101798e-09,0.67,0.9,19
0.24,6.761957660472717e-11,2.6716173717744596e-10,1.0523972804321602e-09,4.131752051605986e-09,1.6160481619564848e-08,0.66,0.9,19
0.25,1.3715184543627856e-10,5.20230969414115e-10,1.9674188944662774e-09,7.415655978171287e-09,2.7846544958798347e-08,0.65,0.9,19
0.26,2.70173772243254e-10,9.854319582558446e-10,3.5835920897397955e-09,1.298869634069888e-08,4.690133204032776e-08,0.64,0.9,19
0.27,5.180095241641425e-10,1.8195053241853998e-09,6.3720625442797996e-09,2.2241543162770938e-08,7.73439066126258e-08,0.63,0.9,19
0.28,9.685491297872773e-10,3.280697602470184e-09,1.1079611228481667e-08,3.7294446642022194e-08,1.2506733293449201e-07,0.62,0.9,19
0.29,1.769061896972346e-09,5.7859061985965354e-09,1.886758316249626e-08,6.13233298585314e-08,1.985725109898695e-07,0.6100000000000001,0.9,19
0.3,3.1613511808359362e-09,9.99544857993584e-09,3.1510199782758264e-08,9.900745834290348e-08,3.099363912184572e-07,0.6000000000000001,0.9,19
0.31,5.534966818210307e-09,1.693671625169202e-08,5.167322891796999e-08,1.5713512691029052e-07,4.760723185670557e-07,0.5900000000000001,0.9,19
0.32,9.50638912033952e-09,2.8181705080676522e-08,8.329982470467456e-08,2.4541194143523626e-07,7.203497833785377e-07,0.5800000000000001,0.9,19
0.33,1.603499955038501e-08,4.6098112105319444e-08,1.3213732341643691e-07,3.775254482363266e-07,1.0746508029013668e-06,0.5700000000000001,0.9,19
0.34,2.6590371016155245e-08,7.419947334330601e-08,2.0644697973359882e-07,5.725300427084079e-07,1.581950252793618e-06,0.56,0.9,19
0.35000000000000003,4.339015569065907e-08,1.17626856366293e-07,3.179481119497396e-07,8.566271187948615e-07,2.299517315451638e-06,0.55,0.9,19
0.36,6.973376320829061e-08,1.838030498912957e-07,4.830588946624914e-07,1.2654271164258546e-06,3.3028443606752944e-06,0.54,0.9,19
0.37,1.1046432990546862e-07,2.8331011070470424e-07,7.245080496653955e-07,1.8467921550913147e-06,4.690417422126281e-06,0.53,0.9,19
0.38,1.7260034435029326e-07,4.3105262570453107e-07,1.0734047872773544e-06,2.664369893268237e-06,6.589448279692434e-06,0.52,0.9,19
0.39,2.661888871546836e-07,6.477821256067884e-07,1.5718683155085955e-06,3.801940568592954e-06,9.162691176900495e-06,0.51,0.9,19
0.4,4.0544491275440464e-07,9.620726743042596e-07,2.27633266686178e-06,5.3687091199905446e-06,1.2616466432024964e-05,0.5,0.9,19
0.41000000000000003,6.102553971598645e-07,1.4128535809621035e-06,3.2616569854426736e-06,7.505682017294735e-06,1.721000754745239e-05,0.49,0.9,19
0.42,9.081435212165978e-07,2.0526220946837093e-06,4.626185024392271e-06,1.0393272822040167e-05,2.326623665621641e-05,0.48000000000000004,0.9,19
0.43,1.3368061931307018e-06,2.9514763527083154e-06,6.497909519842526e-06,1.4260280336908515e-05,3.118405392071866e-05,0.47000000000000003,0.9,19
0.44,1.947357864462429e-06,4.202126012153862e-06,9.041906127105204e-06,1.9394376961190396e-05,4.1452198340674595e-05,0.46,0.9,19
0.45,2.808434242773661e-06,5.926053906757378e-06,1.246920628789061e-05,2.615423087598545e-05,5.4664698767803444e-05,0.45,0.9,19
0.46,4.011330374642519e-06,8.28101541494597e-06,1.7047276971049463e-05,3.498336199636576e-05,7.153788310776399e-05,0.44,0.9,19
0.47000000000000003,5.676367558327122e-06,1.1470071310692997e-05,2.3112265612079685e-05,4.6425796128124475e-05,9.29288490191249e-05,0.43,0.9,19
0.48,7.960701114195778e-06,1.5752352590769902e-05,3.108314832023229e-05,6.114353210345813e-05,0.00011985521918006503,0.42000000000000004,0.9,19
0.49,1.1067794204455694e-05,2.145574956036178e-05,4.147788573388711e-05,7.993577034093313e-05,0.00015351590670648063,0.41000000000000003,0.9,19
0.5,1.52587890625e-05,2.8991699218772204e-05,5.4931640624977796e-05,0.0001037597656249889,0.0001953124999999889,0.4,0.9,19
0.51,2.0866002956254626e-05,3.8872211090223985e-05,7.221704096788129e-05,0.00013375305919655078,0.00024687073976398244,0.39,0.9,19
0.52,2.830875800757804e-05,5.17292178721096e-05,9.426637788251258e-05,0.00017125671274292875,0.00031006140299610907,0.38,0.9,19
0.53,3.8111716854194455e-05,6.833625882946004e-05,0.00012219550553593805,0.00021783900690147684,0.00038701972865651246,0.37,0.9,19
0.54,5.092583443783161e-05,8.963239538273271e-05,0.0001573290554714446,0.0002753188769769044,0.0004801623170905822,0.36,0.9,19
0.55,6.75519433726568e-05,0.00011674811392070605,0.00020122638657904535,0.0003457881365826476,0.0005922002104523649,0.35,0.9,19
0.56,8.896685891396361e-05,0.0001510327841908743,0.0002557074597571707,0.00043163128423828745,0.00072614661540088,0.33999999999999997,0.9,19
0.5700000000000001,0.00011635171112528431,0.0001940830060321308,0.00032287754925014456,0.0005355413977010115,0.0008853174642319828,0.32999999999999996,0.9,19
0.58,0.00015112197723471388,0.00024777088597538466,0.000405149377219749,0.0006605302960747128,0.0010733227295687264,0.32000000000000006,0.9,19
0.59,0.00019495838654803865,0.00031427093175601106,0.0005052608817122661,0.0008099307919116061,0.0012940461153215788,0.31000000000000005,0.9,19
0.6,0.0002498374934042924,0.00039608383100681044,0.0006262863994552226,0.0009873884676095956,0.0015516104491007932,0.30000000000000004,0.9,19
0.61,0.00031806025029657015,0.0004960548852791513,0.0007716385642139723,0.0011968399974788824,0.0018503258067998907,0.29000000000000004,0.9,19
0.62,0.00040227635373590864,0.0006173842986483269,0.0009450576914360465,0.00144247460648389,0.002194617119156972,0.28,0.9,19
0.63,0.0005055014712773143,0.0007636258704487031,0.0011505848462788903,0.0017286748195080026,0.002588927755860726,0.27,0.9,19
0.64,0.0006311236831548772,0.0009386699164570245,0.0013925141843507127,0.002059932225370875,0.003037595371396473,0.26,0.9,19
0.65,0.0007828945834629786,0.0011467054489078532,0.0016753195269046672,0.002440733576492826,0.003544696148014198,0.25,0.9,19
0.66,0.0009648994861056748,0.001392155795836847,0.002003549505048108,0.0028754121919803977,0.004113853508645543,0.24,0.9,19
0.67,0.0011815000792182173,0.0016795809548006968,0.0023816850082751806,0.0033679593590734413,0.0047480074245560555,0.22999999999999998,0.9,19
0.68,0.0014372416873584537,0.0020135390851436785,0.0028139521376231436,0.00392179027254283,0.005449140642376948,0.21999999999999997,0.9,19
0.6900000000000001,0.0017367160649813806,0.002398398688919695,0.0033040834398819774,0.004539459059267864,0.006217958542129115,0.20999999999999996,0.9,19
0.7000000000000001,0.002084369405325359,0.002838092270643938,0.0038550199460737067,0.005222317660937309,0.007053519957629623,0.19999999999999996,0.9,19
0.71,0.002484244074425601,0.003335801675953015,0.004468546529315026,0.00597011385771537,0.007952817196272138,0.19000000000000006,0.9,19
0.72,0.002939641565261053,0.0038935649871007227,0.005144853426242296,0.006780524588518827,0.00891030474773305,0.18000000000000005,0.9,19
0.73,0.0034526934394072117,0.004511794924093315,0.005882017545072282,0.007648622052377929,0.009917377840869795,0.17000000000000004,0.9,19
0.74,0.0040238267506464975,0.005188699321589274,0.006675398548768474,0.008566271969664141,0.010961804175190742,0.16000000000000003,0.9,19
0.75,0.004651110843769846,0.005919595619343465,0.00751694681821391,0.00952146596973763,0.012027114909142267,0.15000000000000002,0.9,19
0.76,0.005329473769246806,0.0066961136594216875,0.008394423464463563,0.010497593501667152,0.013091964435717612,0.14,0.9,19
0.77,0.006049779199965702,0.007505284721772601,0.009290536804796926,0.01147266310948672,0.014129472733703186,0.13,0.9,19
0.78,0.00679775911626751,0.00832852000907465,0.010182005420593263,0.01241848857174696,0.015106569282268209,0.12,0.9,19
0.79,0.007552804180327569,0.009140489143609182,0.011038565400696906,0.013299862505194562,0.015983363815911714,0.10999999999999999,0.9,19
0.8,0.00828662331436171,0.009907919180215094,0.011821949021847564,0.014073748835532807,0.016712576742195215,0.09999999999999998,0.9,19
0.81,0.008961797338976812,0.010588347786121416,0.012484874370583585,0.014688536342362418,0.017239071031921266,0.08999999999999997,0.9,19
0.8200000000000001,0.009530269600104266,0.011128881320876471,0.012970100782470476,0.015083408629350245,0.01749953802745975,0.07999999999999996,0.9,19
0.8300000000000001,0.009931840499023965,0.01146503042946264,0.013209624058475866,0.015187901738434165,0.01742240212995333,0.06999999999999995,0.9,19
0.84,0.010092764159569556,0.011519723451644197,0.01312410889908261,0.014921739652515004,0.01692802397554223,0.06000000000000005,0.9,19
0.85,0.009924585814027907,0.011202632635866155,0.012622684660130876,0.01419506060395341,0.015929298777287083,0.050000000000000044,0.9,19
0.86,0.00932340987780099,0.010409991208696932,0.011603265280094283,0.012909173976561966,0.014332766305560178,0.040000000000000036,0.9,19
0.87,0.008169853495041186,0.009025132396958565,0.00995359608358663,0.010958019273988866,0.012040371849853338,0.030000000000000027,0.9,19
0.88,0.006330021381629114,0.006920046389583037,0.007553280299634596,0.008230535818406314,0.00895204382846141,0.020000000000000018,0.9,19
0.89,0.0036579383666415057,0.00395833010793346,0.004277097873349392,0.0046141953119914845,0.004969283906066726,0.010000000000000009,0.9,19
0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.9,19
0.91,0.005202153457415041,0.004908752725132141,0.004604246470626077,0.004289307875144696,0.003964851904525141,0.0,0.9,19
0.92,0.00912070597454577,0.008562395803602997,0.007989251304446767,0.007402914220910986,0.00680542398632969,0.0,0.9,19
0.93,0.011637882258846434,0.01086733378383942,0.010084817411371128,0.00929289698382573,0.00849459010121948,0.0,0.9,19
0.9400000000000001,0.012683522790699831,0.011778189462568369,0.010868575598606484,0.009957823294264175,0.009049493203497247,0.0,0.9,19
0.9500000000000001,0.01226463974646923,0.011323868992226071,0.010388599821341075,0.009462017361021577,0.008547626775179952,0.0,0.9,19
0.96,0.010504935789545498,0.009641649785874775,0.008792352212819092,0.007959707533352735,0.007146577963561376,0.0,0.9,19
0.97,0.0076968538978601925,0.007021187164124307,0.006363321501265769,0.005725004302615886,0.005108074020415608,0.0,0.9,19
0.98,0.004369276002754814,0.003960706665434762,0.003566960705432443,0.003188813324878,0.002827065192970045,0.0,0.9,19
0.99,0.0013746385340006923,0.0012380817366724967,0.0011078086976949871,0.000983960294626642,0.0008666796099028314,0.0,0.9,19
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9,19

